DOCSDN: Dynamic and Optimal Configuration of Software-Defined Networks

Networks are designed with functionality, security, performance, and cost in mind. Tools exist to check or optimize individual properties of a network. These properties may conflict, so it is not always possible to run these tools in series to find a configuration that meets all requirements. This leads to network administrators manually searching for a configuration. This need not be the case. In this paper, we introduce a layered framework for optimizing network configuration for functional and security requirements. Our framework is able to output configurations that meet reachability, bandwidth, and risk requirements. Each layer of our framework optimizes over a single property. A lower layer can constrain the search problem of a higher layer allowing the framework to converge on a joint solution. Our approach has the most promise for software-defined networks which can easily reconfigure their logical configuration. Our approach is validated with experiments over the fat tree topology, which is commonly used in data center networks. Search terminates in between 1-5 minutes in experiments. Thus, our solution can propose new configurations for short term events such as defending against a focused network attack.

==> pathTable.csv <==
0Paths,10Paths,20Paths,30Paths,40Paths,50Paths,100Paths
Initial Flows Blocked,12,12,12,12,12,12
Final Flows Blocked,8,8,8,8,8,8
Initial Functional Objective,2012,2012,2012,2012,2012,2012
Final Functional Objective,2014,2014,2014,2015,2014,2015
Cut Reward,-8450,-4260,-7210,-4900,-5540,-3840
Initial Security Objective,13735,13724,13729,13723,13696,13726
Final Security Objective,13356,13356,13356,13356,13356,13348
Initial Network Risk,10425,10414,10419,10413,10386,10416
Final Network Risk,11646,11646,11646,11646,11646,11638
Functional Nodes Explored,370,55,206,83,510,46
Security Nodes Explored,1922,1650,152,30,28,19
Beneficial Cuts,40,20,34,23,26,18
Harmful Cuts,453,70,237,81,68,74
Iterations Needed,494,91,272,105,95,93
Time in Model (s),283,40,319,112,76,273
